Probabilistic reasoning with answer sets

This paper develops a declarative language, P-log, that combines logical and probabilistic arguments in its reasoning. Answer Set Prolog is used as the logical foundation, while causal Bayes nets serve as a probabilistic foundation. We give several non-trivial examples and illustrate the use of P-log for knowledge representation and updating of knowledge. We argue that our approach to updates is more appealing than existing approaches. We give sufficiency conditions for the coherency of P-log programs and show that Bayes nets can be easily mapped to coherent P-log programs.

==> form.txt <==
Journal: Theory and Practice of Logic Programming Journal Acronym: TPLP Title (minimize use of capitals): Probabilistic reasoning with answer sets Full name of author(s): Chitta Baral, Michael Gelfond and Nelson Rushton Name of first author as on manuscript: Chitta Baral Corresponding Author (to be addressed in communications by Cambridge University Press and  Editor-in-Chief): Chitta Baral Name: Chitta Baral Department: Department of Computer Science and Engineering Institution(optional middle level): School of Computing and Informatics University/Organisation: Arizona State University Address(do not repeat dept., univ.): ZIP/City/State: Tempe, AZ 85287-8809 Country: USA Phone: 480 727 6047 Fax: 480 965 2751 Email: chitta@asu.edu Number of pages: 76 Number of figures: 2 Number of Tables: 3 Keywords (if not inserted at end of abstract): CoRR number: 	arXiv:0812.0659v1 Short running title (max 45 characters, including spaces):
Probabilistic reasoning with answer sets 
(to be completed by Editor) Category: Regular Paper Submitted: 22 September 2005 Revised: 21 June 2007,  20 June 2008 Accepted: 2 December 2008 Handled by (name of area-editor): Luc De Raedt editor's number: TPLP-08-R8 location of files: directory 08-R8
